Continuous Hamiltonian dynamics on digital quantum computers without discretization error

We introduce an algorithm to compute Hamiltonian dynamics on digital quantum computers that requires only a finite circuit depth to reach an arbitrary precision, i.e. achieves zero discretization error with finite depth. This finite number of gates comes at the cost of an attenuation of the measured expectation value by a known amplitude, requiring more shots per circuit. The gate count for simulation up to time $t$ is $O(t^2\mu^2)$ with $\mu$ the $1$-norm of the Hamiltonian, without dependence on the precision desired on the result, providing a significant improvement over previous algorithms. The only dependence in the norm makes it particularly adapted to non-sparse Hamiltonians. The algorithm generalizes to time-dependent Hamiltonians, appearing for example in adiabatic state preparation. These properties make it particularly suitable for present-day relatively noisy hardware that supports only circuits with moderate depth.

==> adiabatic_T_exact.txt <==
0 -2
0.1 -2.01178
0.2 -2.04560
0.3 -2.09734
0.4 -2.16159
0.5 -2.23281
0.6 -2.30617
0.7 -2.37786
0.8 -2.44519
0.9 -2.50646
1. -2.56079
1.1 -2.60793
1.2 -2.64805
1.3 -2.68158
1.4 -2.70908
1.5 -2.73122
1.6 -2.74870
1.7 -2.76223
1.8 -2.77252
1.9 -2.78022
2. -2.78593
2.1 -2.79016
2.2 -2.79335
2.3 -2.79581
2.4 -2.79778
2.5 -2.79943
2.6 -2.80085
2.7 -2.80209
2.8 -2.80320
2.9 -2.80418
3. -2.80504


==> adiabatic_T_tetris_variance_100000.txt <==
0 -2 0
0.2 -2.0452144929651714 0.0018851790499314718
0.4 -2.164896982648667 0.003661442687059451
0.6 -2.31193829869287 0.005716044040935869
0.8 -2.438568259876708 0.00833563750910934
1 -2.56256282723143 0.011438598694230783
1.2 -2.656529200207399 0.015173588989764793
1.4 -2.700543525305217 0.019515820201945467
1.6 -2.74647708030129 0.024621084269646334
1.8 -2.780487833493233 0.03056239905121477
2. -2.7393594852660392 0.037779228955796586

==> h2o_noiseless2.txt <==
0.025 3.46667977196
0.0275 1.935731414
0.03 1.289706946
0.0325 0.8625009265
0.035 0.5809412224
0.0375 0.37131464475
0.04 0.164005553627

==> h2o_noisy2.txt <==
0.02625 2.5582112567
0.02875 1.585482839
0.03125 1.0333640
0.03375 0.72635280
0.03625 0.47968169069
0.03875 0.263820029

==> h2o_theory2.txt <==
0.0212 218.87445927848466
0.0216 29.14931001957831
0.022 15.59961235000407
0.0224 10.636488352537558
0.0228 8.058308406749553
0.0232 6.476774282947076
0.0236 5.405999539135055
0.024 4.63177939719261
0.0244 4.044990647332462
0.0248 3.58419325956528
0.0252 3.212149682435987
0.0256 2.904975292460847
0.026 2.6466450081551263
0.0264 2.426005681963863
0.0268 2.2350549872493706
0.0272 2.0679017641266237
0.0276 1.9201125226167426
0.028 1.788286521778339
0.0284 1.66977128661023
0.0288 1.5624672375102835
0.0292 1.4646904805616132
0.0296 1.375074512353957
0.03 1.2924985431183231
0.0304 1.2160343904835986
0.0308 1.1449065616309877
0.0312 1.0784618533829067
0.0316 1.0161459224700315
0.032 0.9574850288078306
0.0324 0.9020716652543143
0.0328 0.8495531403188735
0.0332 0.7996224279266227
0.0336 0.7520107744334705
0.034 0.7064816798845497
0.0344 0.6628259628798119
0.0348 0.620857686434863
0.0352 0.5804107728272989
0.0356 0.5413361734170601
0.036 0.5034994882147666
0.0364 0.46677895195851965
0.0368 0.43106372038175483
0.0372 0.3962524034729578
0.0376 0.36225180276424046
0.038 0.32897581772210843
0.0384 0.296344492657647
0.0388 0.2642831806053488
0.0392 0.23272180462755654
0.0396 0.20159420020342853
0.04 0.17083752492420698

==> plots_N12_h2_exact.txt <==
0.000000 1.000000
0.001000 0.999688
0.002000 0.998752
0.003000 0.997194
0.004000 0.995013
0.005000 0.992212
0.006000 0.988793
0.007000 0.984759
0.008000 0.980112
0.009000 0.974856
0.010000 0.968996
0.011000 0.962534
0.012000 0.955477
0.013000 0.947829
0.014000 0.939597
0.015000 0.930787
0.016000 0.921404
0.017000 0.911457
0.018000 0.900952
0.019000 0.889898
0.020000 0.878303
0.021000 0.866175
0.022000 0.853524
0.023000 0.840359
0.024000 0.826691
0.025000 0.812528
0.026000 0.797883
0.027000 0.782765
0.028000 0.767186
0.029000 0.751159
0.030000 0.734694
0.031000 0.717804
0.032000 0.700501
0.033000 0.682800
0.034000 0.664712
0.035000 0.646251
0.036000 0.627432
0.037000 0.608267
0.038000 0.588771
0.039000 0.568959
0.040000 0.548845
0.041000 0.528445
0.042000 0.507773
0.043000 0.486844
0.044000 0.465674
0.045000 0.444279
0.046000 0.422674
0.047000 0.400875
0.048000 0.378899
0.049000 0.356761
0.050000 0.334477
0.051000 0.312064
0.052000 0.289539
0.053000 0.266917
0.054000 0.244215
0.055000 0.221449
0.056000 0.198637
0.057000 0.175794
0.058000 0.152937
0.059000 0.130083
0.060000 0.107248
0.061000 0.084448
0.062000 0.061700
0.063000 0.039020
0.064000 0.016423
0.065000 -0.006073
0.066000 -0.028452
0.067000 -0.050700
0.068000 -0.072800
0.069000 -0.094737
0.070000 -0.116496
0.071000 -0.138060
0.072000 -0.159416
0.073000 -0.180548
0.074000 -0.201442
0.075000 -0.222083
0.076000 -0.242458
0.077000 -0.262552
0.078000 -0.282351
0.079000 -0.301843
0.080000 -0.321014
0.081000 -0.339851
0.082000 -0.358341
0.083000 -0.376474
0.084000 -0.394236
0.085000 -0.411616
0.086000 -0.428602
0.087000 -0.445185
0.088000 -0.461352
0.089000 -0.477095
0.090000 -0.492403
0.091000 -0.507266
0.092000 -0.521676
0.093000 -0.535623
0.094000 -0.549100
0.095000 -0.562099
0.096000 -0.574611
0.097000 -0.586630
0.098000 -0.598149
0.099000 -0.609161
0.100000 -0.619662
0.101000 -0.629644
0.102000 -0.639104
0.103000 -0.648037
0.104000 -0.656438
0.105000 -0.664304
0.106000 -0.671631
0.107000 -0.678416
0.108000 -0.684658
0.109000 -0.690353
0.110000 -0.695501
0.111000 -0.700100
0.112000 -0.704150
0.113000 -0.707651
0.114000 -0.710602
0.115000 -0.713004
0.116000 -0.714859
0.117000 -0.716167
0.118000 -0.716932
0.119000 -0.717154
0.120000 -0.716837
0.121000 -0.715985
0.122000 -0.714600
0.123000 -0.712687
0.124000 -0.710250
0.125000 -0.707295
0.126000 -0.703826
0.127000 -0.699848
0.128000 -0.695369
0.129000 -0.690395
0.130000 -0.684931
0.131000 -0.678987
0.132000 -0.672568
0.133000 -0.665683
0.134000 -0.658340
0.135000 -0.650547
0.136000 -0.642314
0.137000 -0.633650
0.138000 -0.624564
0.139000 -0.615067
0.140000 -0.605167
0.141000 -0.594876
0.142000 -0.584205
0.143000 -0.573163
0.144000 -0.561763
0.145000 -0.550016
0.146000 -0.537934
0.147000 -0.525528
0.148000 -0.512811
0.149000 -0.499794
0.150000 -0.486491
0.151000 -0.472915
0.152000 -0.459077
0.153000 -0.444991
0.154000 -0.430671
0.155000 -0.416129
0.156000 -0.401380
0.157000 -0.386435
0.158000 -0.371310
0.159000 -0.356018
0.160000 -0.340573
0.161000 -0.324988
0.162000 -0.309277
0.163000 -0.293455
0.164000 -0.277535
0.165000 -0.261532
0.166000 -0.245459
0.167000 -0.229331
0.168000 -0.213161
0.169000 -0.196963
0.170000 -0.180751
0.171000 -0.164540
0.172000 -0.148342
0.173000 -0.132171
0.174000 -0.116042
0.175000 -0.099968
0.176000 -0.083961
0.177000 -0.068035
0.178000 -0.052204
0.179000 -0.036480
0.180000 -0.020876
0.181000 -0.005405
0.182000 0.009921
0.183000 0.025089
0.184000 0.040088
0.185000 0.054905
0.186000 0.069529
0.187000 0.083949
0.188000 0.098152
0.189000 0.112130
0.190000 0.125870
0.191000 0.139362
0.192000 0.152596
0.193000 0.165562
0.194000 0.178251
0.195000 0.190653
0.196000 0.202759
0.197000 0.214561
0.198000 0.226050
0.199000 0.237218
0.200000 0.248057
0.201000 0.258561
0.202000 0.268721
0.203000 0.278532
0.204000 0.287986
0.205000 0.297078
0.206000 0.305802
0.207000 0.314153
0.208000 0.322125
0.209000 0.329715
0.210000 0.336918
0.211000 0.343729
0.212000 0.350147
0.213000 0.356167
0.214000 0.361786
0.215000 0.367003
0.216000 0.371815
0.217000 0.376221
0.218000 0.380220
0.219000 0.383810
0.220000 0.386991
0.221000 0.389764
0.222000 0.392127
0.223000 0.394083
0.224000 0.395631
0.225000 0.396774
0.226000 0.397513
0.227000 0.397850
0.228000 0.397787
0.229000 0.397328
0.230000 0.396475
0.231000 0.395232
0.232000 0.393603
0.233000 0.391592
0.234000 0.389203
0.235000 0.386442
0.236000 0.383313
0.237000 0.379822
0.238000 0.375975
0.239000 0.371778
0.240000 0.367237
0.241000 0.362358
0.242000 0.357149
0.243000 0.351618
0.244000 0.345770
0.245000 0.339615
0.246000 0.333160
0.247000 0.326413
0.248000 0.319384
0.249000 0.312079
0.250000 0.304509
0.251000 0.296683
0.252000 0.288609
0.253000 0.280298
0.254000 0.271759
0.255000 0.263001
0.256000 0.254035
0.257000 0.244871
0.258000 0.235520
0.259000 0.225991
0.260000 0.216295
0.261000 0.206443
0.262000 0.196446
0.263000 0.186313
0.264000 0.176058
0.265000 0.165689
0.266000 0.155218
0.267000 0.144657
0.268000 0.134017
0.269000 0.123307
0.270000 0.112541
0.271000 0.101728
0.272000 0.090881
0.273000 0.080009
0.274000 0.069125
0.275000 0.058238
0.276000 0.047362
0.277000 0.036505
0.278000 0.025679
0.279000 0.014895
0.280000 0.004164
0.281000 -0.006504
0.282000 -0.017098
0.283000 -0.027608
0.284000 -0.038024
0.285000 -0.048335
0.286000 -0.058532
0.287000 -0.068605
0.288000 -0.078544
0.289000 -0.088339
0.290000 -0.097981
0.291000 -0.107462
0.292000 -0.116772
0.293000 -0.125902
0.294000 -0.134845
0.295000 -0.143591
0.296000 -0.152133
0.297000 -0.160462
0.298000 -0.168572
0.299000 -0.176455
0.300000 -0.184104
0.301000 -0.191512
0.302000 -0.198672
0.303000 -0.205579
0.304000 -0.212225
0.305000 -0.218607
0.306000 -0.224717
0.307000 -0.230551
0.308000 -0.236104
0.309000 -0.241371
0.310000 -0.246349
0.311000 -0.251033
0.312000 -0.255419
0.313000 -0.259505
0.314000 -0.263287
0.315000 -0.266763
0.316000 -0.269929
0.317000 -0.272785
0.318000 -0.275328
0.319000 -0.277556
0.320000 -0.279470
0.321000 -0.281067
0.322000 -0.282348
0.323000 -0.283312
0.324000 -0.283959
0.325000 -0.284290
0.326000 -0.284306
0.327000 -0.284008
0.328000 -0.283397
0.329000 -0.282474
0.330000 -0.281243
0.331000 -0.279705
0.332000 -0.277863
0.333000 -0.275720
0.334000 -0.273278
0.335000 -0.270543
0.336000 -0.267516
0.337000 -0.264204
0.338000 -0.260609
0.339000 -0.256737
0.340000 -0.252592
0.341000 -0.248179
0.342000 -0.243505
0.343000 -0.238574
0.344000 -0.233393
0.345000 -0.227968
0.346000 -0.222305
0.347000 -0.216410
0.348000 -0.210291
0.349000 -0.203955
0.350000 -0.197409
0.351000 -0.190660
0.352000 -0.183716
0.353000 -0.176584
0.354000 -0.169274
0.355000 -0.161792
0.356000 -0.154147
0.357000 -0.146348
0.358000 -0.138403
0.359000 -0.130321
0.360000 -0.122110
0.361000 -0.113780
0.362000 -0.105340
0.363000 -0.096799
0.364000 -0.088165
0.365000 -0.079449
0.366000 -0.070659
0.367000 -0.061805
0.368000 -0.052897
0.369000 -0.043944
0.370000 -0.034955
0.371000 -0.025940
0.372000 -0.016909
0.373000 -0.007871
0.374000 0.001165
0.375000 0.010188
0.376000 0.019190
0.377000 0.028161
0.378000 0.037091
0.379000 0.045971
0.380000 0.054793
0.381000 0.063546
0.382000 0.072222
0.383000 0.080812
0.384000 0.089306
0.385000 0.097696
0.386000 0.105974
0.387000 0.114130
0.388000 0.122156
0.389000 0.130044
0.390000 0.137787
0.391000 0.145375
0.392000 0.152801
0.393000 0.160057
0.394000 0.167137
0.395000 0.174033
0.396000 0.180737
0.397000 0.187243
0.398000 0.193544
0.399000 0.199634
0.400000 0.205507
0.401000 0.211156
0.402000 0.216576
0.403000 0.221762
0.404000 0.226707
0.405000 0.231408
0.406000 0.235859
0.407000 0.240057
0.408000 0.243995
0.409000 0.247672
0.410000 0.251082
0.411000 0.254223
0.412000 0.257092
0.413000 0.259685
0.414000 0.262000
0.415000 0.264034
0.416000 0.265787
0.417000 0.267255
0.418000 0.268438
0.419000 0.269334
0.420000 0.269943
0.421000 0.270263
0.422000 0.270295
0.423000 0.270039
0.424000 0.269496
0.425000 0.268664
0.426000 0.267546
0.427000 0.266143
0.428000 0.264457
0.429000 0.262488
0.430000 0.260239
0.431000 0.257712
0.432000 0.254911
0.433000 0.251837
0.434000 0.248495
0.435000 0.244886
0.436000 0.241016
0.437000 0.236889
0.438000 0.232507
0.439000 0.227876
0.440000 0.223001
0.441000 0.217887
0.442000 0.212538
0.443000 0.206960
0.444000 0.201160
0.445000 0.195142
0.446000 0.188913
0.447000 0.182479
0.448000 0.175847
0.449000 0.169024
0.450000 0.162016
0.451000 0.154831
0.452000 0.147476
0.453000 0.139958
0.454000 0.132285
0.455000 0.124465
0.456000 0.116506
0.457000 0.108415
0.458000 0.100202
0.459000 0.091874
0.460000 0.083440
0.461000 0.074908
0.462000 0.066288
0.463000 0.057587
0.464000 0.048815
0.465000 0.039980
0.466000 0.031092
0.467000 0.022160
0.468000 0.013192
0.469000 0.004198
0.470000 -0.004814
0.471000 -0.013833
0.472000 -0.022851
0.473000 -0.031859
0.474000 -0.040847
0.475000 -0.049806
0.476000 -0.058727
0.477000 -0.067602
0.478000 -0.076421
0.479000 -0.085174
0.480000 -0.093854
0.481000 -0.102451
0.482000 -0.110957
0.483000 -0.119362
0.484000 -0.127659
0.485000 -0.135838
0.486000 -0.143891
0.487000 -0.151811
0.488000 -0.159588
0.489000 -0.167215
0.490000 -0.174684
0.491000 -0.181988
0.492000 -0.189118
0.493000 -0.196068
0.494000 -0.202830
0.495000 -0.209398
0.496000 -0.215763
0.497000 -0.221921
0.498000 -0.227863
0.499000 -0.233585
0.500000 -0.239080
0.501000 -0.244343
0.502000 -0.249367
0.503000 -0.254147
0.504000 -0.258679
0.505000 -0.262958
0.506000 -0.266978
0.507000 -0.270736
0.508000 -0.274228
0.509000 -0.277449
0.510000 -0.280396
0.511000 -0.283066
0.512000 -0.285456
0.513000 -0.287562
0.514000 -0.289384
0.515000 -0.290918
0.516000 -0.292162
0.517000 -0.293115
0.518000 -0.293775
0.519000 -0.294142
0.520000 -0.294215
0.521000 -0.293993
0.522000 -0.293475
0.523000 -0.292663
0.524000 -0.291557
0.525000 -0.290156
0.526000 -0.288463
0.527000 -0.286478
0.528000 -0.284203
0.529000 -0.281640
0.530000 -0.278791
0.531000 -0.275658
0.532000 -0.272244
0.533000 -0.268552
0.534000 -0.264586
0.535000 -0.260348
0.536000 -0.255842
0.537000 -0.251073
0.538000 -0.246045
0.539000 -0.240763
0.540000 -0.235231
0.541000 -0.229454
0.542000 -0.223437
0.543000 -0.217187
0.544000 -0.210709
0.545000 -0.204009
0.546000 -0.197093
0.547000 -0.189968
0.548000 -0.182640
0.549000 -0.175117
0.550000 -0.167405
0.551000 -0.159511
0.552000 -0.151444
0.553000 -0.143210
0.554000 -0.134818
0.555000 -0.126275
0.556000 -0.117590
0.557000 -0.108771
0.558000 -0.099826
0.559000 -0.090764
0.560000 -0.081593
0.561000 -0.072323
0.562000 -0.062962
0.563000 -0.053519
0.564000 -0.044003
0.565000 -0.034424
0.566000 -0.024791
0.567000 -0.015112
0.568000 -0.005398
0.569000 0.004343
0.570000 0.014100
0.571000 0.023865
0.572000 0.033627
0.573000 0.043378
0.574000 0.053108
0.575000 0.062807
0.576000 0.072466
0.577000 0.082076
0.578000 0.091626
0.579000 0.101108
0.580000 0.110513
0.581000 0.119830
0.582000 0.129052
0.583000 0.138168
0.584000 0.147170
0.585000 0.156049
0.586000 0.164795
0.587000 0.173402
0.588000 0.181859
0.589000 0.190158
0.590000 0.198292
0.591000 0.206251
0.592000 0.214028
0.593000 0.221615
0.594000 0.229005
0.595000 0.236190
0.596000 0.243162
0.597000 0.249915
0.598000 0.256441
0.599000 0.262735
0.600000 0.268789
0.601000 0.274597
0.602000 0.280153
0.603000 0.285452
0.604000 0.290487
0.605000 0.295254
0.606000 0.299747
0.607000 0.303962
0.608000 0.307894
0.609000 0.311539
0.610000 0.314893
0.611000 0.317951
0.612000 0.320711
0.613000 0.323170
0.614000 0.325324
0.615000 0.327170
0.616000 0.328708
0.617000 0.329933
0.618000 0.330845
0.619000 0.331443
0.620000 0.331725
0.621000 0.331689
0.622000 0.331337
0.623000 0.330667
0.624000 0.329679
0.625000 0.328375
0.626000 0.326753
0.627000 0.324817
0.628000 0.322566
0.629000 0.320002
0.630000 0.317127
0.631000 0.313943
0.632000 0.310454
0.633000 0.306660
0.634000 0.302567
0.635000 0.298176
0.636000 0.293491
0.637000 0.288517
0.638000 0.283258
0.639000 0.277717
0.640000 0.271900
0.641000 0.265812
0.642000 0.259458
0.643000 0.252843
0.644000 0.245974
0.645000 0.238856
0.646000 0.231495
0.647000 0.223899
0.648000 0.216073
0.649000 0.208026
0.650000 0.199763
0.651000 0.191293
0.652000 0.182622
0.653000 0.173760
0.654000 0.164713
0.655000 0.155491
0.656000 0.146101
0.657000 0.136552
0.658000 0.126852
0.659000 0.117011
0.660000 0.107037
0.661000 0.096941
0.662000 0.086730
0.663000 0.076414
0.664000 0.066004
0.665000 0.055507
0.666000 0.044935
0.667000 0.034297
0.668000 0.023603
0.669000 0.012863
0.670000 0.002086
0.671000 -0.008716
0.672000 -0.019535
0.673000 -0.030360
0.674000 -0.041180
0.675000 -0.051986
0.676000 -0.062768
0.677000 -0.073514
0.678000 -0.084216
0.679000 -0.094864
0.680000 -0.105446
0.681000 -0.115953
0.682000 -0.126375
0.683000 -0.136702
0.684000 -0.146924
0.685000 -0.157032
0.686000 -0.167016
0.687000 -0.176866
0.688000 -0.186573
0.689000 -0.196128
0.690000 -0.205520
0.691000 -0.214742
0.692000 -0.223785
0.693000 -0.232639
0.694000 -0.241295
0.695000 -0.249747
0.696000 -0.257984
0.697000 -0.266000
0.698000 -0.273786
0.699000 -0.281335
0.700000 -0.288639
0.701000 -0.295691
0.702000 -0.302484
0.703000 -0.309011
0.704000 -0.315266
0.705000 -0.321242
0.706000 -0.326933
0.707000 -0.332333
0.708000 -0.337437
0.709000 -0.342240
0.710000 -0.346737
0.711000 -0.350922
0.712000 -0.354792
0.713000 -0.358342
0.714000 -0.361569
0.715000 -0.364468
0.716000 -0.367037
0.717000 -0.369272
0.718000 -0.371171
0.719000 -0.372732
0.720000 -0.373953
0.721000 -0.374831
0.722000 -0.375365
0.723000 -0.375555
0.724000 -0.375399
0.725000 -0.374897
0.726000 -0.374049
0.727000 -0.372855
0.728000 -0.371315
0.729000 -0.369431
0.730000 -0.367203
0.731000 -0.364633
0.732000 -0.361723
0.733000 -0.358475
0.734000 -0.354891
0.735000 -0.350974
0.736000 -0.346726
0.737000 -0.342152
0.738000 -0.337255
0.739000 -0.332039
0.740000 -0.326509
0.741000 -0.320668
0.742000 -0.314521
0.743000 -0.308074
0.744000 -0.301333
0.745000 -0.294302
0.746000 -0.286988
0.747000 -0.279398
0.748000 -0.271536
0.749000 -0.263412
0.750000 -0.255031
0.751000 -0.246400
0.752000 -0.237528
0.753000 -0.228422
0.754000 -0.219090
0.755000 -0.209540
0.756000 -0.199780
0.757000 -0.189820
0.758000 -0.179668
0.759000 -0.169333
0.760000 -0.158825
0.761000 -0.148152
0.762000 -0.137324
0.763000 -0.126351
0.764000 -0.115242
0.765000 -0.104009
0.766000 -0.092660
0.767000 -0.081207
0.768000 -0.069658
0.769000 -0.058026
0.770000 -0.046320
0.771000 -0.034551
0.772000 -0.022729
0.773000 -0.010866
0.774000 0.001027
0.775000 0.012941
0.776000 0.024863
0.777000 0.036783
0.778000 0.048691
0.779000 0.060574
0.780000 0.072423
0.781000 0.084226
0.782000 0.095973
0.783000 0.107652
0.784000 0.119253
0.785000 0.130764
0.786000 0.142176
0.787000 0.153478
0.788000 0.164659
0.789000 0.175708
0.790000 0.186616
0.791000 0.197371
0.792000 0.207965
0.793000 0.218387
0.794000 0.228627
0.795000 0.238675
0.796000 0.248522
0.797000 0.258159
0.798000 0.267577
0.799000 0.276766
0.800000 0.285718
0.801000 0.294424
0.802000 0.302876
0.803000 0.311065
0.804000 0.318985
0.805000 0.326626
0.806000 0.333982
0.807000 0.341045
0.808000 0.347809
0.809000 0.354266
0.810000 0.360411
0.811000 0.366237
0.812000 0.371739
0.813000 0.376910
0.814000 0.381746
0.815000 0.386242
0.816000 0.390392
0.817000 0.394193
0.818000 0.397641
0.819000 0.400731
0.820000 0.403461
0.821000 0.405827
0.822000 0.407827
0.823000 0.409457
0.824000 0.410717
0.825000 0.411604
0.826000 0.412117
0.827000 0.412254
0.828000 0.412016
0.829000 0.411401
0.830000 0.410409
0.831000 0.409041
0.832000 0.407298
0.833000 0.405180
0.834000 0.402688
0.835000 0.399825
0.836000 0.396592
0.837000 0.392992
0.838000 0.389027
0.839000 0.384700
0.840000 0.380014
0.841000 0.374974
0.842000 0.369583
0.843000 0.363846
0.844000 0.357766
0.845000 0.351350
0.846000 0.344602
0.847000 0.337528
0.848000 0.330134
0.849000 0.322425
0.850000 0.314409
0.851000 0.306093
0.852000 0.297482
0.853000 0.288585
0.854000 0.279409
0.855000 0.269962
0.856000 0.260252
0.857000 0.250287
0.858000 0.240077
0.859000 0.229629
0.860000 0.218953
0.861000 0.208058
0.862000 0.196954
0.863000 0.185650
0.864000 0.174157
0.865000 0.162484
0.866000 0.150641
0.867000 0.138639
0.868000 0.126489
0.869000 0.114201
0.870000 0.101787
0.871000 0.089256
0.872000 0.076621
0.873000 0.063892
0.874000 0.051081
0.875000 0.038200
0.876000 0.025259
0.877000 0.012271
0.878000 -0.000754
0.879000 -0.013802
0.880000 -0.026864
0.881000 -0.039926
0.882000 -0.052977
0.883000 -0.066005
0.884000 -0.078999
0.885000 -0.091947
0.886000 -0.104837
0.887000 -0.117657
0.888000 -0.130396
0.889000 -0.143041
0.890000 -0.155582
0.891000 -0.168007
0.892000 -0.180305
0.893000 -0.192465
0.894000 -0.204474
0.895000 -0.216323
0.896000 -0.227999
0.897000 -0.239494
0.898000 -0.250795
0.899000 -0.261892
0.900000 -0.272775
0.901000 -0.283435
0.902000 -0.293860
0.903000 -0.304041
0.904000 -0.313969
0.905000 -0.323635
0.906000 -0.333028
0.907000 -0.342141
0.908000 -0.350964
0.909000 -0.359490
0.910000 -0.367710
0.911000 -0.375616
0.912000 -0.383200
0.913000 -0.390456
0.914000 -0.397376
0.915000 -0.403953
0.916000 -0.410181
0.917000 -0.416054
0.918000 -0.421566
0.919000 -0.426711
0.920000 -0.431484
0.921000 -0.435880
0.922000 -0.439895
0.923000 -0.443525
0.924000 -0.446765
0.925000 -0.449611
0.926000 -0.452062
0.927000 -0.454113
0.928000 -0.455762
0.929000 -0.457008
0.930000 -0.457848
0.931000 -0.458280
0.932000 -0.458304
0.933000 -0.457920
0.934000 -0.457126
0.935000 -0.455922
0.936000 -0.454309
0.937000 -0.452288
0.938000 -0.449860
0.939000 -0.447026
0.940000 -0.443788
0.941000 -0.440148
0.942000 -0.436109
0.943000 -0.431673
0.944000 -0.426844
0.945000 -0.421625
0.946000 -0.416020
0.947000 -0.410035
0.948000 -0.403672
0.949000 -0.396937
0.950000 -0.389836
0.951000 -0.382374
0.952000 -0.374557
0.953000 -0.366391
0.954000 -0.357883
0.955000 -0.349039
0.956000 -0.339868
0.957000 -0.330376
0.958000 -0.320571
0.959000 -0.310462
0.960000 -0.300056
0.961000 -0.289363
0.962000 -0.278391
0.963000 -0.267149
0.964000 -0.255647
0.965000 -0.243895
0.966000 -0.231901
0.967000 -0.219677
0.968000 -0.207233
0.969000 -0.194579
0.970000 -0.181725
0.971000 -0.168684
0.972000 -0.155465
0.973000 -0.142080
0.974000 -0.128541
0.975000 -0.114858
0.976000 -0.101045
0.977000 -0.087112
0.978000 -0.073071
0.979000 -0.058935
0.980000 -0.044715
0.981000 -0.030425
0.982000 -0.016075
0.983000 -0.001679
0.984000 0.012751
0.985000 0.027203
0.986000 0.041664
0.987000 0.056122
0.988000 0.070564
0.989000 0.084977
0.990000 0.099350
0.991000 0.113669
0.992000 0.127923
0.993000 0.142098
0.994000 0.156183
0.995000 0.170165
0.996000 0.184032
0.997000 0.197772
0.998000 0.211373
0.999000 0.224822
1.000000 0.238110


==> plots_N12_h2_qdrift.txt <==
0.100000 -0.488740
0.200000 0.148320
0.300000 -0.090960
0.400000 0.074640
0.500000 -0.067900
0.600000 0.068220
0.700000 -0.059400
0.800000 0.043980
0.900000 -0.025440
1.000000 0.026560


==> plots_N12_h2_tetris.txt <==
0.100000 -0.622732
0.200000 0.253728
0.300000 -0.194713
0.400000 0.201784
0.500000 -0.245137
0.600000 0.268843
0.700000 -0.297669
0.800000 0.279424
0.900000 -0.254523
1.000000 0.263540


==> plots_N12_h2_trotter.txt <==
0.000000 1.000000
0.100000 -0.577880
0.200000 0.194200
0.300000 -0.151540
0.400000 0.161960
0.500000 -0.192080
0.600000 0.207120
0.700000 -0.218800
0.800000 0.202460
0.900000 -0.176680
1.000000 0.128580


==> plots_N12_h3_exact.txt <==
0.000000 1.000000
0.010000 0.998201
0.020000 0.992824
0.030000 0.983921
0.040000 0.971579
0.050000 0.955917
0.060000 0.937085
0.070000 0.915253
0.080000 0.890618
0.090000 0.863389
0.100000 0.833789
0.110000 0.802049
0.120000 0.768402
0.130000 0.733081
0.140000 0.696313
0.150000 0.658320
0.160000 0.619310
0.170000 0.579482
0.180000 0.539019
0.190000 0.498092
0.200000 0.456855
0.210000 0.415449
0.220000 0.374002
0.230000 0.332628
0.240000 0.291433
0.250000 0.250509
0.260000 0.209944
0.270000 0.169817
0.280000 0.130202
0.290000 0.091172
0.300000 0.052794
0.310000 0.015136
0.320000 -0.021735
0.330000 -0.057754
0.340000 -0.092854
0.350000 -0.126970
0.360000 -0.160034
0.370000 -0.191983
0.380000 -0.222751
0.390000 -0.252276
0.400000 -0.280497
0.410000 -0.307357
0.420000 -0.332802
0.430000 -0.356784
0.440000 -0.379257
0.450000 -0.400183
0.460000 -0.419528
0.470000 -0.437263
0.480000 -0.453368
0.490000 -0.467827
0.500000 -0.480628
0.510000 -0.491768
0.520000 -0.501247
0.530000 -0.509072
0.540000 -0.515251
0.550000 -0.519800
0.560000 -0.522738
0.570000 -0.524087
0.580000 -0.523874
0.590000 -0.522126
0.600000 -0.518879
0.610000 -0.514166
0.620000 -0.508029
0.630000 -0.500509
0.640000 -0.491652
0.650000 -0.481509
0.660000 -0.470132
0.670000 -0.457577
0.680000 -0.443905
0.690000 -0.429179
0.700000 -0.413467
0.710000 -0.396839
0.720000 -0.379369
0.730000 -0.361134
0.740000 -0.342213
0.750000 -0.322688
0.760000 -0.302642
0.770000 -0.282159
0.780000 -0.261326
0.790000 -0.240228
0.800000 -0.218952
0.810000 -0.197583
0.820000 -0.176205
0.830000 -0.154901
0.840000 -0.133753
0.850000 -0.112837
0.860000 -0.092231
0.870000 -0.072006
0.880000 -0.052230
0.890000 -0.032969
0.900000 -0.014283
0.910000 0.003772
0.920000 0.021145
0.930000 0.037788
0.940000 0.053661
0.950000 0.068727
0.960000 0.082954
0.970000 0.096318
0.980000 0.108798
0.990000 0.120377
1.000000 0.131045
1.010000 0.140797
1.020000 0.149632
1.030000 0.157553
1.040000 0.164569
1.050000 0.170692
1.060000 0.175938
1.070000 0.180325
1.080000 0.183878
1.090000 0.186623
1.100000 0.188587
1.110000 0.189802
1.120000 0.190304
1.130000 0.190126
1.140000 0.189308
1.150000 0.187890
1.160000 0.185912
1.170000 0.183418
1.180000 0.180450
1.190000 0.177055
1.200000 0.173276
1.210000 0.169160
1.220000 0.164752
1.230000 0.160096
1.240000 0.155239
1.250000 0.150224
1.260000 0.145093
1.270000 0.139888
1.280000 0.134649
1.290000 0.129414
1.300000 0.124217
1.310000 0.119092
1.320000 0.114070
1.330000 0.109176
1.340000 0.104437
1.350000 0.099872
1.360000 0.095500
1.370000 0.091334
1.380000 0.087386
1.390000 0.083663
1.400000 0.080170
1.410000 0.076909
1.420000 0.073878
1.430000 0.071072
1.440000 0.068487
1.450000 0.066113
1.460000 0.063941
1.470000 0.061960
1.480000 0.060158
1.490000 0.058523
1.500000 0.057043
1.510000 0.055704
1.520000 0.054496
1.530000 0.053406
1.540000 0.052424
1.550000 0.051540
1.560000 0.050745
1.570000 0.050030
1.580000 0.049388
1.590000 0.048811
1.600000 0.048292
1.610000 0.047825
1.620000 0.047402
1.630000 0.047016
1.640000 0.046661
1.650000 0.046328
1.660000 0.046011
1.670000 0.045701
1.680000 0.045390
1.690000 0.045071
1.700000 0.044736
1.710000 0.044378
1.720000 0.043989
1.730000 0.043565
1.740000 0.043100
1.750000 0.042591
1.760000 0.042034
1.770000 0.041428
1.780000 0.040773
1.790000 0.040068
1.800000 0.039314
1.810000 0.038513
1.820000 0.037665
1.830000 0.036773
1.840000 0.035837
1.850000 0.034856
1.860000 0.033829
1.870000 0.032753
1.880000 0.031624
1.890000 0.030435
1.900000 0.029179
1.910000 0.027844
1.920000 0.026419
1.930000 0.024889
1.940000 0.023240
1.950000 0.021455
1.960000 0.019514
1.970000 0.017401
1.980000 0.015095
1.990000 0.012577
2.000000 0.009829


==> plots_N12_h3_tau004_1000shots.txt <==
0.000000 1.000000
0.100000 0.835831
0.200000 0.446704
0.300000 0.053573
0.400000 -0.284386
0.500000 -0.490882
0.600000 -0.517931
0.700000 -0.400772
0.800000 -0.230342
0.900000 -0.003532
1.000000 0.133410
1.100000 0.173477
1.200000 0.168862
1.300000 0.101214
1.400000 0.077282
1.500000 0.030992
1.600000 -0.009066
1.700000 0.013734
1.800000 0.078027
1.900000 0.024262
2.000000 0.021733


==> plots_N12_h3_tau004_100shots.txt <==
0.000000 1.000000
0.100000 0.813720
0.200000 0.467410
0.300000 0.037388
0.400000 -0.300750
0.500000 -0.472902
0.600000 -0.551434
0.700000 -0.441527
0.800000 -0.199566
0.900000 0.047197
1.000000 0.205841
1.100000 0.144318
1.200000 0.259494
1.300000 0.243531
1.400000 0.014415
1.500000 0.010032
1.600000 0.031234
1.700000 -0.095101
1.800000 0.265672
1.900000 0.014347

